Internal magnetic fields in 13 red giants detected by asteroseismology

While surface fields have been measured for stars across the HR diagram, internal magnetic fields remain largely unknown. The recent seismic detection of magnetic fields in the cores of several Kepler red giants has opened a new avenue to understand better the origin of magnetic fields and their impact on stellar structure and evolution. We aim to use asteroseismology to systematically search for internal magnetic fields in red giant stars and to determine the strengths and geometries of these fields. Magnetic fields are known to break the symmetry of rotational multiplets. In red giants, oscillation modes are mixed, behaving as pressure modes in the envelope and as gravity modes in the core. Magnetism-induced asymmetries are expected to be stronger for g-dominated modes than for p-dominated modes and to decrease with frequency. After collecting a sample of 2500 Kepler red giant stars with clear mixed-mode patterns, we specifically searched for targets among 1200 stars with dipole triplets. We identified 13 stars exhibiting clear asymmetric multiplets and measured their parameters, especially the asymmetry parameter and the magnetic frequency shift. By combining these estimates with best-fitting stellar models, we measured average core magnetic fields ranging from 20 to 150kG, corresponding to 5% to 30% of the critical field strengths. We showed that the detected core fields have various horizontal geometries, some of which significantly differ from a dipolar configuration. We found that the field strengths decrease with stellar evolution, despite the fact that the cores of these stars are contracting. Even though these stars have strong internal magnetic fields, they display normal core rotation rates, suggesting no significantly different histories of angular momentum transport compared to other red giant stars. We also discuss the possible origin of the detected fields.

==> figures/magnetic_parameters.dat <==
#KIC d_nu d_nu_err d_Pi d_Pi_err Omega_g Omega_g_err Omega_p Omega_p_err a a_upper_err a_lower_err magnetic_shift magnetic_shift_upper_err magnetic_shift_lower_err
4458118 16.44204240464461 0.05826961845429679 88.70867387829087 0.05826961845429679 5.450491114385646 0.13367856711852202 0.11737001080170872 0.13367856711852202 0.4165193300779357 0.33565243602388845 0.25813029071273075 0.022721931154781525 0.022329383826498763 0.012345742087583874
5196300 15.137618125053315 0.057865565913225225 82.99029426191177 0.057865565913225225 7.8579486585704945 0.08921923149421204 0.1927155988711724 0.08921923149421204 0.706727491571927 0.20227113600799362 0.21795881716644722 0.0804318459376034 0.029352112020406287 0.018468983062090993
5696081 17.901085340591496 0.05925735647625885 88.25921567364061 0.05925735647625885 5.189398082472942 0.09365768900156109 0.21828097752663445 0.09365768900156109 0.7448655473198733 0.1720524922778458 0.18216458707968253 0.10427129880823831 0.031585511645419964 0.01929870841496799
6936091 8.730537725144696 0.14589090589699083 75.29069062518886 0.14589090589699083 2.274440892729415 0.2010677910668331 -0.07141807671518922 0.2010677910668331 0.3019876755618365 0.22913954184695173 0.132622138200452 0.0644979372216948 0.039889922183281676 0.02880192921634689
7009365 15.608192084499517 0.027827861001320287 83.29765060500195 0.027827861001320287 3.4295787274038196 0.07704034363984553 0.14456285307266994 0.07704034363984553 0.8289383610168585 0.11861599352491858 0.19101161770059527 0.036167841110616154 0.010172234941530772 0.006442067766832652
7518143 12.393783705937873 0.037564567107729374 78.50312307786226 0.037564567107729374 1.9770551674926309 0.11234127841319022 0.4289267038530594 0.11234127841319022 0.4856220621525761 0.32054614658864317 0.22998072702636885 0.020395310068648857 0.01463451986548326 0.008275551437302162
8540034 15.10823190374944 0.03274577063571371 84.24857118268909 0.03274577063571371 7.15108157063589 0.08290525744548247 0.05404988309077726 0.08290525744548247 0.5708358947273215 0.28829893093780634 0.2698649274025269 0.020282641223053934 0.012134213334294267 0.008857975847316209
8619145 10.895577520483052 0.16134065628868655 76.49338226193005 0.16134065628868655 5.7779208360823935 0.1284719657393819 0.1274558264027506 0.1284719657393819 0.5787479910770478 0.2896202776448078 0.21716373599925826 0.11302962445206523 0.06144177873003963 0.037279433936416584
8684542 13.492051978963016 0.08657792671107245 80.54932431674565 0.08657792671107245 4.164852481664558 0.10982061056571063 0.10102527473544254 0.10982061056571063 0.38225200477583327 0.054646663405886475 0.048540097039926455 0.21092230534964432 0.03041680875811567 0.03141421002999856
9202471 15.946249522806681 0.11660629917638232 84.65516512718244 0.11660629917638232 5.970189623603185 0.09736249072142272 0.08936663739754619 0.09736249072142272 0.21077870016648215 0.18923327703849702 0.09443631019042875 0.09775684433764881 0.06779745074873217 0.044866467810702686
9589420 9.473315043725792 0.08484573165984699 74.43957553080077 0.08484573165984699 4.052295023721353 0.11048602860732532 -0.051891644239809104 0.11048602860732532 0.3705475844859977 0.16915377693501848 0.11906989477799862 0.07043390669243176 0.02022114292949667 0.018280839359130475
10801792 15.009183874686261 0.11323150199526566 83.17269824918539 0.11323150199526566 5.770981049110336 0.1000599004872379 0.17473897344284886 0.1000599004872379 0.3744590424480333 0.16185054247779884 0.12198727182507701 0.11551647191417598 0.057245884325443655 0.03770209393356233
11515377 14.738906223540386 0.0979173616288449 83.6790532650902 0.0979173616288449 4.078843678850882 0.0986771026493886 0.3152132449305668 0.0986771026493886 -0.16217691282594296 0.032978519024913444 0.047571445979551985 0.18109840292831653 0.037865808393036576 0.04125345066187516


==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

